TASER: Temporal Adaptive Sampling for Fast and Accurate Dynamic Graph Representation Learning

Recently, Temporal Graph Neural Networks (TGNNs) have demonstrated state-of-the-art performance in various high-impact applications, including fraud detection and content recommendation. Despite the success of TGNNs, they are prone to the prevalent noise found in real-world dynamic graphs like time-deprecated links and skewed interaction distribution. The noise causes two critical issues that significantly compromise the accuracy of TGNNs: (1) models are supervised by inferior interactions, and (2) noisy input induces high variance in the aggregated messages. However, current TGNN denoising techniques do not consider the diverse and dynamic noise pattern of each node. In addition, they also suffer from the excessive mini-batch generation overheads caused by traversing more neighbors. We believe the remedy for fast and accurate TGNNs lies in temporal adaptive sampling. In this work, we propose TASER, the first adaptive sampling method for TGNNs optimized for accuracy, efficiency, and scalability. TASER adapts its mini-batch selection based on training dynamics and temporal neighbor selection based on the contextual, structural, and temporal properties of past interactions. To alleviate the bottleneck in mini-batch generation, TASER implements a pure GPU-based temporal neighbor finder and a dedicated GPU feature cache. We evaluate the performance of TASER using two state-of-the-art backbone TGNNs. On five popular datasets, TASER outperforms the corresponding baselines by an average of 2.3% in Mean Reciprocal Rank (MRR) while achieving an average of 5.1x speedup in training time.

==> data/cache.csv <==
epoch,wiki_0.1,owiki_0.1,wiki_0.2,owiki_0.2,wiki_0.3,owiki_0.3,reddit_0.1,oreddit_0.1,reddit_0.2,oreddit_0.2,reddit_0.3,oreddit_0.3,movielens_0.1,omovielens_0.1,movielens_0.2,omovielens_0.2,movielens_0.3,omovielens_0.3,gdelt_0.1,ogdelt_0.1,gdelt_0.2,ogdelt_0.2,gdelt_0.3,ogdelt_0.3
0,5.39,72.79,11.00,85.08,16.40,92.14,46.95,72.23,12.27,85.75,58.47,92.61,7.09,54.74,14.14,67.40,21.40,76.48,8.99,93.75,18.06,100.00,26.96,100.00
1,72.42,72.54,85.00,85.09,92.22,92.29,69.75,69.94,85.53,85.66,91.54,91.64,53.14,54.26,66.09,67.70,75.47,77.51,91.33,93.90,98.37,100.00,98.41,100.00
2,72.67,72.80,85.10,85.20,92.27,92.35,70.47,70.71,86.52,86.81,91.77,91.90,55.39,56.95,67.91,70.51,76.46,79.61,91.23,93.84,98.35,100.00,98.40,100.00
3,72.47,72.62,84.88,84.99,92.12,92.22,70.30,70.53,87.06,87.41,91.50,91.70,57.09,58.13,70.01,71.57,78.04,79.75,91.03,93.77,98.35,100.00,98.37,100.00
4,71.88,72.06,84.09,84.24,91.79,91.90,70.14,70.38,87.39,87.72,91.49,91.69,57.45,58.45,69.78,71.58,77.99,79.79,90.77,93.70,98.37,100.00,98.23,100.00
5,71.04,71.23,83.11,83.29,91.40,91.53,70.05,70.32,87.31,87.66,91.47,91.67,57.56,58.63,69.76,71.71,77.87,79.74,90.30,93.48,98.34,100.00,98.05,100.00
6,70.87,71.07,82.50,82.72,91.02,91.20,69.65,70.06,87.35,87.69,91.20,91.42,57.77,58.67,70.40,71.71,77.87,79.79,90.90,93.73,98.31,100.00,98.10,100.00
7,70.93,71.11,82.10,82.33,90.64,90.84,69.44,69.87,87.28,87.63,90.83,91.04,57.84,58.75,70.38,71.71,77.84,79.80,91.26,94.01,98.27,100.00,98.26,100.00
8,70.69,70.90,82.36,82.61,90.58,90.79,69.45,69.88,87.12,87.47,90.76,90.98,58.04,58.98,70.28,71.61,77.78,79.76,91.38,94.10,98.26,100.00,98.35,100.00
9,70.72,70.95,82.47,82.74,90.62,90.86,69.49,69.92,87.11,87.45,90.61,90.84,58.14,59.10,70.17,71.53,77.90,79.87,91.48,94.17,98.22,100.00,98.41,100.00
10,70.82,71.09,82.55,82.86,90.71,90.95,69.49,69.91,87.06,87.41,90.62,90.86,58.16,59.14,70.04,71.42,77.79,79.76,91.49,94.17,98.20,100.00,98.43,100.00
11,70.90,71.19,82.68,83.02,90.79,91.05,69.43,69.85,87.03,87.37,90.63,90.88,58.17,59.16,70.16,71.55,77.74,79.75,91.55,94.20,98.20,100.00,98.43,100.00
12,70.95,71.23,82.66,82.99,90.90,91.15,69.35,69.77,86.99,87.34,90.60,90.86,58.24,59.24,70.32,71.72,77.73,79.77,91.51,94.17,98.22,100.00,98.41,100.00
13,70.90,71.19,82.73,83.08,90.98,91.23,69.32,69.74,86.99,87.34,90.56,90.83,58.26,59.27,70.32,71.74,77.69,79.71,91.47,94.15,98.27,100.00,98.43,100.00
14,70.96,71.26,82.80,83.15,91.00,91.24,69.32,69.73,86.96,87.31,90.54,90.81,58.17,59.19,70.14,71.57,77.59,79.64,91.55,94.24,98.31,100.00,98.43,100.00
15,70.84,71.13,82.76,83.13,91.09,91.32,69.37,69.77,86.91,87.25,90.46,90.73,58.12,59.14,69.96,71.41,77.59,79.66,91.61,94.30,98.36,100.00,98.43,100.00
16,70.84,71.15,82.87,83.25,91.10,91.34,69.41,69.81,86.95,87.29,90.51,90.78,58.10,59.13,69.81,71.32,77.67,79.73,91.65,94.35,98.38,100.00,98.45,100.00
17,70.67,70.99,82.92,83.31,91.17,91.41,69.59,70.01,86.96,87.30,90.41,90.68,57.93,58.98,69.63,71.19,77.66,79.72,91.54,94.29,98.39,100.00,98.41,100.00
18,70.69,71.01,83.00,83.40,91.15,91.39,69.75,70.19,86.91,87.24,90.47,90.74,57.77,58.82,69.53,71.14,77.77,79.82,91.58,94.37,98.39,100.00,98.38,100.00
19,70.73,71.03,82.91,83.32,91.19,91.42,70.14,70.60,86.91,87.24,90.49,90.77,57.59,58.66,69.49,71.13,77.92,80.04,91.83,94.39,98.41,100.00,98.41,100.00
20,70.62,70.92,83.04,83.41,91.19,91.43,70.15,70.64,86.91,87.24,90.49,90.77,57.41,58.51,69.50,71.15,77.81,79.92,91.86,94.41,98.43,100.00,98.41,100.00
21,70.56,70.87,82.91,83.30,91.13,91.37,70.28,70.75,86.87,87.19,90.50,90.80,57.59,58.46,69.40,71.09,77.79,79.91,91.95,94.50,98.45,100.00,98.42,100.00
22,70.40,70.71,83.07,83.43,91.15,91.38,70.30,70.77,86.84,87.18,90.52,90.80,57.60,58.48,69.63,70.98,77.71,79.81,92.00,94.55,98.47,100.00,98.43,100.00
23,70.38,70.69,82.96,83.35,91.16,91.41,70.09,70.53,86.85,87.18,90.52,90.81,57.50,58.37,69.49,70.85,77.63,79.71,91.99,94.56,98.48,100.00,98.39,100.00
24,70.41,70.71,83.05,83.42,91.15,91.38,70.01,70.43,86.88,87.22,90.55,90.84,57.41,58.30,69.24,70.63,77.65,79.74,91.93,94.52,98.48,100.00,98.40,100.00
25,70.49,70.79,82.92,83.29,91.11,91.36,69.85,70.28,86.86,87.20,90.62,90.95,57.42,58.31,69.37,70.77,77.52,79.59,92.02,94.61,98.45,100.00,98.42,100.00
26,70.27,70.57,82.98,83.33,91.17,91.41,69.60,69.99,86.85,87.18,90.63,90.94,57.40,58.29,69.25,70.69,77.41,79.51,91.91,94.54,98.45,100.00,98.41,100.00
27,70.16,70.47,82.98,83.34,91.14,91.38,69.13,69.53,86.94,87.27,90.62,90.93,57.46,58.36,69.12,70.58,77.23,79.33,91.91,94.54,98.46,100.00,98.40,100.00
28,70.30,70.61,83.00,83.34,91.22,91.46,69.04,69.50,86.91,87.25,90.60,90.90,57.50,58.41,68.98,70.46,77.23,79.34,92.02,94.65,98.48,100.00,98.37,100.00
29,70.21,70.52,82.98,83.35,91.25,91.48,69.01,69.47,86.86,87.19,90.63,90.93,57.26,58.16,69.09,70.55,77.14,79.29,92.06,94.71,98.46,100.00,98.39,100.00
30,70.16,70.47,83.07,83.42,91.23,91.45,69.03,69.50,86.90,87.23,90.61,90.90,57.33,58.25,69.00,70.48,77.05,79.18,91.95,94.64,98.45,100.00,98.39,100.00
31,70.13,70.43,83.00,83.36,91.30,91.52,69.06,69.53,87.08,87.42,90.59,90.88,57.30,58.22,68.96,70.48,77.14,79.27,91.95,94.64,98.45,100.00,98.39,100.00
32,70.12,70.44,83.05,83.42,91.32,91.54,69.00,69.45,87.15,87.49,90.57,90.86,57.22,58.14,68.92,70.46,77.07,79.28,91.86,94.57,98.46,100.00,98.40,100.00
33,69.97,70.26,83.01,83.36,91.30,91.52,68.93,69.36,87.09,87.43,90.54,90.84,57.17,58.08,68.88,70.43,76.98,79.16,91.93,94.66,98.48,100.00,98.43,100.00
34,70.07,70.38,83.00,83.37,91.28,91.51,68.92,69.35,86.97,87.31,90.50,90.80,57.19,58.12,68.88,70.45,76.96,79.15,91.86,94.58,98.45,100.00,98.43,100.00
35,70.13,70.43,82.95,83.32,91.22,91.45,68.97,69.40,86.75,87.07,90.50,90.81,57.11,58.04,68.89,70.46,76.85,79.10,91.89,94.62,98.44,100.00,98.44,100.00
36,70.09,70.39,83.04,83.40,91.16,91.38,68.98,69.40,86.77,87.09,90.53,90.82,57.15,58.08,68.87,70.46,76.86,79.08,91.94,94.68,98.46,100.00,98.42,100.00
37,69.98,70.29,83.04,83.39,91.30,91.54,69.05,69.47,86.80,87.12,90.51,90.80,57.09,58.02,68.87,70.43,76.82,79.05,91.92,94.67,98.44,100.00,98.41,100.00
38,69.95,70.26,83.14,83.47,91.30,91.53,69.13,69.55,86.77,87.08,90.51,90.80,57.15,58.07,68.75,70.38,76.71,78.96,92.11,94.63,98.44,100.00,98.42,100.00
39,69.92,70.22,83.25,83.59,91.23,91.47,69.14,69.56,86.80,87.11,90.51,90.80,57.18,58.11,68.81,70.45,76.87,79.13,92.19,94.73,98.46,100.00,98.41,100.00
40,69.91,70.20,83.12,83.46,91.24,91.48,69.22,69.65,86.75,87.07,90.53,90.82,57.01,57.94,68.84,70.46,76.94,79.21,92.19,94.74,98.45,100.00,98.40,100.00
41,69.97,70.27,83.07,83.41,91.20,91.44,69.35,69.79,86.74,87.06,90.51,90.80,57.13,58.07,68.71,70.34,76.78,79.11,92.20,94.77,98.45,100.00,98.37,100.00
42,69.98,70.27,83.09,83.43,91.25,91.48,69.30,69.74,86.76,87.09,90.52,90.81,57.07,58.01,68.75,70.40,76.60,78.97,92.13,94.73,98.43,100.00,98.41,100.00
43,69.92,70.22,83.29,83.62,91.18,91.43,69.35,69.79,86.71,87.04,90.54,90.83,57.01,57.96,68.78,70.44,76.65,78.97,92.09,94.69,98.45,100.00,98.42,100.00
44,69.94,70.23,83.32,83.64,91.14,91.37,69.65,70.08,86.67,87.00,90.62,90.91,56.99,57.94,68.55,70.23,76.65,79.03,92.17,94.78,98.42,100.00,98.42,100.00
45,69.98,70.27,83.13,83.46,91.23,91.46,69.64,70.07,86.69,87.03,90.60,90.90,56.96,57.92,68.74,70.15,77.21,78.83,92.11,94.73,98.41,100.00,98.42,100.00
46,70.02,70.31,83.12,83.45,91.09,91.32,69.58,70.03,86.70,87.01,90.60,90.90,56.96,57.90,68.61,70.04,77.16,78.79,92.14,94.76,98.43,100.00,98.40,100.00
47,70.03,70.32,83.33,83.66,91.24,91.46,69.70,70.16,86.69,87.01,90.56,90.83,56.94,57.90,68.62,70.04,77.32,78.94,92.08,94.71,98.43,100.00,98.45,100.00
48,69.89,70.17,83.44,83.78,91.21,91.45,69.84,70.31,86.69,87.01,90.53,90.78,56.89,57.85,68.70,70.13,77.22,78.85,92.06,94.70,98.42,100.00,98.44,100.00
49,70.01,70.31,83.44,83.77,91.25,91.48,70.18,70.65,86.70,87.03,90.52,90.77,56.85,57.82,68.74,70.17,77.11,78.76,92.04,94.71,98.42,100.00,98.41,100.00
50,69.99,70.26,83.39,83.71,91.21,91.44,70.31,70.78,86.71,87.03,90.46,90.71,56.80,57.78,68.78,70.21,77.11,78.75,92.00,94.69,98.43,100.00,98.41,100.00
51,69.89,70.19,83.48,83.81,91.28,91.50,70.89,71.39,86.71,87.03,90.50,90.75,56.68,57.61,68.75,70.17,77.01,78.65,92.02,94.70,98.40,100.00,98.41,100.00
52,69.90,70.19,83.41,83.74,91.36,91.58,70.88,71.37,86.67,87.00,90.51,90.75,56.77,57.71,68.67,70.10,77.04,78.68,92.05,94.74,98.41,100.00,98.42,100.00
53,69.98,70.28,83.38,83.72,91.27,91.49,70.83,71.33,86.65,86.98,90.48,90.73,56.75,57.68,68.65,70.09,77.07,78.72,91.98,94.69,98.42,100.00,98.41,100.00
54,69.94,70.22,83.31,83.65,91.36,91.58,70.84,71.35,86.52,86.85,90.51,90.76,56.71,57.64,68.48,69.92,77.04,78.69,91.93,94.71,98.43,100.00,98.39,100.00
55,70.13,70.42,83.35,83.68,91.36,91.58,70.84,71.35,86.48,86.80,90.48,90.73,56.61,57.54,68.43,69.88,77.18,78.84,91.97,94.76,98.41,100.00,98.41,100.00
56,70.12,70.42,83.25,83.59,91.41,91.63,71.06,71.59,86.50,86.81,90.42,90.67,56.69,57.63,68.53,69.97,77.17,78.83,92.13,94.66,98.41,100.00,98.42,100.00
57,70.13,70.42,83.32,83.64,91.40,91.63,71.09,71.62,86.50,86.81,90.44,90.69,56.71,57.65,68.40,69.85,77.03,78.71,92.12,94.66,98.42,100.00,98.41,100.00
58,70.00,70.29,83.31,83.64,91.41,91.63,71.12,71.65,86.48,86.79,90.49,90.74,56.72,57.65,68.41,69.86,77.09,78.79,92.21,94.74,98.41,100.00,98.40,100.00
59,69.86,70.13,83.21,83.55,91.42,91.65,71.13,71.66,86.40,86.71,90.52,90.76,56.68,57.63,68.42,69.87,77.14,78.83,92.18,94.73,98.40,100.00,98.42,100.00
60,69.90,70.20,83.24,83.57,91.36,91.57,71.10,71.63,86.37,86.67,90.50,90.75,56.81,57.78,68.49,69.96,77.14,78.84,92.16,94.72,98.42,100.00,98.40,100.00
61,69.87,70.17,83.14,83.46,91.41,91.62,71.11,71.65,86.41,86.73,90.48,90.73,56.78,57.72,68.49,69.96,77.11,78.81,92.18,94.75,98.41,100.00,98.40,100.00
62,69.93,70.21,83.23,83.56,91.36,91.58,71.16,71.69,86.46,86.78,90.48,90.73,56.73,57.68,68.33,69.80,77.11,78.82,92.14,94.71,98.42,100.00,98.42,100.00
63,69.87,70.16,83.25,83.58,91.50,91.71,71.10,71.63,86.45,86.76,90.51,90.75,56.72,57.67,68.34,69.83,77.10,78.81,92.07,94.66,98.41,100.00,98.41,100.00
64,69.95,70.23,83.28,83.62,91.49,91.70,71.11,71.65,86.45,86.76,90.48,90.73,56.74,57.69,68.29,69.78,77.03,78.75,92.08,94.69,98.42,100.00,98.43,100.00
65,70.08,70.35,83.48,83.81,91.61,91.82,71.20,71.74,86.44,86.75,90.52,90.76,56.67,57.64,68.42,69.91,77.08,78.82,92.20,94.79,98.42,100.00,98.43,100.00
66,70.20,70.48,83.64,83.95,91.66,91.86,71.10,71.64,86.51,86.82,90.53,90.78,56.59,57.56,68.34,69.84,76.83,78.61,92.13,94.73,98.41,100.00,98.42,100.00
67,70.09,70.35,83.49,83.83,91.73,91.94,71.15,71.69,86.56,86.87,90.55,90.80,56.67,57.63,68.19,69.71,76.92,78.71,92.04,94.67,98.40,100.00,98.41,100.00
68,70.09,70.37,83.46,83.79,91.74,91.94,71.15,71.69,86.56,86.87,90.53,90.78,56.65,57.61,68.17,69.69,76.77,78.60,92.03,94.68,98.40,100.00,98.42,100.00
69,69.72,69.99,83.40,83.73,91.89,92.09,71.14,71.69,86.57,86.88,90.55,90.80,56.64,57.59,68.28,69.82,76.81,78.59,91.96,94.62,98.41,100.00,98.43,100.00
70,69.70,69.99,83.30,83.63,91.87,92.07,71.16,71.71,86.54,86.84,90.55,90.80,56.60,57.55,68.23,69.79,76.84,78.64,91.91,94.58,98.40,100.00,98.41,100.00
71,69.83,70.10,83.37,83.70,91.88,92.07,71.16,71.71,86.58,86.89,90.58,90.83,56.60,57.56,68.11,69.69,76.72,78.55,91.90,94.63,98.40,100.00,98.40,100.00
72,69.80,70.08,83.26,83.59,91.79,91.98,71.15,71.69,86.53,86.84,90.61,90.87,56.67,57.62,68.17,69.74,76.93,78.73,91.82,94.56,98.40,100.00,98.41,100.00
73,69.73,69.99,83.26,83.59,91.81,92.01,71.13,71.67,86.46,86.78,90.61,90.86,56.67,57.61,68.26,69.84,77.02,78.82,91.78,94.56,98.40,100.00,98.42,100.00
74,69.88,70.16,83.32,83.64,91.80,91.99,71.16,71.69,86.45,86.77,90.63,90.88,56.64,57.60,68.19,69.78,76.87,78.69,91.79,94.60,98.41,100.00,98.45,100.00
75,69.77,70.05,83.29,83.61,91.84,92.03,71.10,71.63,86.46,86.76,90.57,90.83,56.58,57.53,68.20,69.80,76.68,78.52,92.00,94.55,98.40,100.00,98.42,100.00
76,70.22,70.50,83.28,83.60,91.85,92.04,71.01,71.53,86.47,86.78,90.56,90.81,56.53,57.51,68.22,69.85,76.68,78.52,92.02,94.57,98.41,100.00,98.45,100.00
77,70.10,70.36,83.39,83.71,91.79,91.99,71.00,71.52,86.44,86.74,90.56,90.81,56.70,57.64,68.06,69.69,76.61,78.51,92.02,94.59,98.42,100.00,98.43,100.00
78,70.06,70.34,83.37,83.68,91.96,92.15,70.92,71.44,86.37,86.68,90.59,90.85,56.79,57.74,68.20,69.84,76.57,78.48,91.98,94.56,98.41,100.00,98.41,100.00
79,70.05,70.34,83.39,83.70,92.08,92.26,70.90,71.41,86.38,86.69,90.59,90.85,56.62,57.57,68.11,69.76,76.49,78.45,92.04,94.61,98.42,100.00,98.43,100.00
80,70.08,70.36,83.32,83.64,92.06,92.25,71.01,71.51,86.42,86.73,90.55,90.81,56.63,57.59,68.04,69.70,76.49,78.46,92.13,94.70,98.41,100.00,98.43,100.00
81,70.13,70.41,83.42,83.74,92.08,92.26,70.85,71.34,86.36,86.67,90.55,90.80,56.55,57.50,68.06,69.75,76.49,78.47,92.08,94.65,98.40,100.00,98.41,100.00
82,70.09,70.37,83.27,83.57,92.12,92.31,70.78,71.27,86.29,86.60,90.54,90.79,56.66,57.61,68.20,69.63,76.63,78.57,91.96,94.54,98.38,100.00,98.44,100.00
83,70.10,70.35,83.26,83.57,92.08,92.27,70.78,71.28,86.32,86.62,90.58,90.82,56.70,57.67,68.23,69.66,76.71,78.65,92.03,94.60,98.38,100.00,98.44,100.00
84,69.80,70.07,83.15,83.46,92.04,92.23,70.78,71.27,86.36,86.66,90.61,90.87,56.80,57.75,68.21,69.66,76.61,78.60,91.97,94.55,98.38,100.00,98.44,100.00
85,69.63,69.91,83.27,83.58,92.02,92.21,70.88,71.38,86.30,86.60,90.62,90.88,56.75,57.71,68.33,69.77,76.74,78.72,91.92,94.52,98.41,100.00,98.44,100.00
86,69.63,69.91,83.21,83.51,92.05,92.24,71.14,71.64,86.30,86.59,90.64,90.90,56.67,57.62,68.26,69.70,76.60,78.62,91.94,94.53,98.43,100.00,98.41,100.00
87,69.75,70.02,83.27,83.56,91.95,92.14,70.92,71.42,86.27,86.57,90.60,90.86,56.67,57.62,68.32,69.76,76.55,78.56,91.99,94.57,98.41,100.00,98.41,100.00
88,69.84,70.13,83.45,83.75,92.12,92.31,70.83,71.33,86.27,86.57,90.62,90.88,56.63,57.59,68.26,69.70,76.58,78.59,91.98,94.57,98.42,100.00,98.40,100.00
89,69.77,70.07,83.43,83.72,92.07,92.26,70.88,71.39,86.27,86.57,90.64,90.89,56.63,57.59,68.41,69.86,76.51,78.51,91.96,94.56,98.41,100.00,98.39,100.00
90,69.64,69.95,83.40,83.70,92.08,92.27,70.89,71.40,86.27,86.56,90.64,90.89,56.64,57.60,68.39,69.84,76.48,78.54,91.99,94.58,98.38,100.00,98.38,100.00
91,69.67,69.98,83.39,83.69,92.14,92.32,70.92,71.43,86.29,86.59,90.66,90.92,56.63,57.60,68.26,69.71,76.41,78.48,92.00,94.60,98.39,100.00,98.41,100.00
92,69.72,70.01,83.42,83.70,92.25,92.44,70.85,71.36,86.28,86.59,90.65,90.90,56.58,57.56,68.17,69.64,76.34,78.39,91.93,94.56,98.40,100.00,98.41,100.00
93,69.60,69.89,83.40,83.70,92.29,92.47,70.79,71.30,86.11,86.43,90.59,90.84,56.57,57.52,68.13,69.59,76.44,78.47,91.96,94.57,98.39,100.00,98.40,100.00
94,69.57,69.86,83.36,83.67,92.16,92.36,70.84,71.35,86.12,86.42,90.58,90.83,56.60,57.54,68.00,69.47,76.40,78.43,92.03,94.64,98.39,100.00,98.42,100.00
95,69.64,69.94,83.39,83.70,92.15,92.33,70.86,71.38,86.17,86.48,90.57,90.82,56.63,57.58,68.10,69.56,76.25,78.27,91.98,94.61,98.40,100.00,98.43,100.00
96,69.56,69.86,83.24,83.53,92.19,92.38,70.77,71.29,86.14,86.44,90.58,90.83,56.71,57.66,68.13,69.60,76.23,78.30,92.07,94.69,98.40,100.00,98.39,100.00
97,69.54,69.82,83.25,83.56,92.10,92.28,70.76,71.28,86.14,86.44,90.53,90.79,56.64,57.59,68.32,69.80,76.55,78.57,91.98,94.61,98.40,100.00,98.39,100.00
98,69.47,69.76,83.35,83.65,92.17,92.36,70.82,71.33,86.12,86.43,90.56,90.80,56.74,57.70,68.38,69.86,76.42,78.46,91.89,94.53,98.39,100.00,98.39,100.00
99,69.30,69.59,83.37,83.67,92.21,92.40,70.78,71.30,86.17,86.47,90.61,90.86,56.75,57.71,68.23,69.71,76.45,78.49,91.91,94.55,98.39,100.00,98.39,100.00
100,69.25,69.54,83.34,83.63,92.23,92.42,70.80,71.32,86.14,86.44,90.63,90.88,56.69,57.66,68.33,69.82,76.48,78.54,91.87,94.52,98.40,100.00,98.41,100.00
101,69.25,69.54,83.41,83.71,92.17,92.36,70.82,71.34,86.18,86.48,90.61,90.86,56.71,57.67,68.36,69.84,76.40,78.48,91.83,94.47,98.40,100.00,98.39,100.00
102,69.29,69.56,83.35,83.64,92.10,92.30,71.08,71.60,86.11,86.42,90.66,90.91,56.67,57.63,68.30,69.78,76.30,78.40,91.87,94.51,98.41,100.00,98.39,100.00
103,69.43,69.71,83.31,83.59,92.16,92.35,71.29,71.81,86.13,86.44,90.63,90.87,56.68,57.64,68.18,69.68,76.19,78.33,91.85,94.51,98.38,100.00,98.41,100.00
104,69.39,69.71,83.35,83.63,92.16,92.35,71.29,71.81,86.25,86.54,90.61,90.86,56.71,57.69,68.15,69.66,76.15,78.25,91.87,94.53,98.40,100.00,98.40,100.00
105,69.42,69.72,83.25,83.54,92.18,92.37,71.24,71.77,86.34,86.64,90.66,90.91,56.67,57.63,68.28,69.79,76.23,78.33,91.82,94.49,98.38,100.00,98.41,100.00
106,69.38,69.70,83.26,83.57,92.20,92.38,71.27,71.80,86.33,86.62,90.66,90.91,56.67,57.64,68.15,69.68,76.08,78.20,91.85,94.51,98.39,100.00,98.43,100.00
107,69.23,69.54,83.46,83.76,92.28,92.46,71.26,71.78,86.35,86.63,90.69,90.94,56.66,57.64,68.10,69.64,76.15,78.31,91.88,94.52,98.37,100.00,98.43,100.00
108,69.19,69.49,83.45,83.75,92.22,92.41,71.27,71.79,86.34,86.63,90.64,90.89,56.80,57.74,68.18,69.71,76.07,78.22,91.83,94.50,98.38,100.00,98.40,100.00
109,69.29,69.60,83.43,83.73,92.28,92.47,71.30,71.83,86.37,86.66,90.65,90.89,56.70,57.64,68.19,69.73,76.52,78.25,91.85,94.52,98.39,100.00,98.40,100.00
110,69.19,69.53,83.35,83.66,92.29,92.47,71.28,71.81,86.32,86.61,90.65,90.90,56.62,57.55,68.06,69.62,76.51,78.26,91.84,94.50,98.38,100.00,98.39,100.00
111,69.20,69.51,83.40,83.71,92.23,92.41,71.29,71.82,86.51,86.80,90.67,90.91,56.73,57.66,68.17,69.76,76.64,78.41,91.87,94.55,98.36,100.00,98.39,100.00
112,69.21,69.51,83.39,83.70,92.19,92.38,71.27,71.81,86.43,86.72,90.73,90.98,56.73,57.66,68.27,69.86,76.55,78.29,91.91,94.58,98.38,100.00,98.40,100.00
113,69.44,69.77,83.38,83.69,92.23,92.42,71.27,71.80,86.41,86.71,90.76,91.01,56.72,57.66,68.28,69.89,76.63,78.39,91.88,94.56,98.40,100.00,98.41,100.00
114,69.48,69.78,83.22,83.52,92.40,92.60,71.24,71.77,86.45,86.74,90.78,91.03,56.66,57.63,68.23,69.84,76.63,78.42,91.89,94.57,98.42,100.00,98.40,100.00
115,69.43,69.74,83.28,83.57,92.46,92.66,71.29,71.83,86.49,86.78,90.82,91.07,56.59,57.54,68.21,69.86,76.61,78.38,91.93,94.62,98.41,100.00,98.41,100.00
116,69.34,69.66,83.24,83.53,92.49,92.69,71.22,71.76,86.60,86.89,90.79,91.05,56.67,57.63,68.17,69.84,76.49,78.24,91.84,94.55,98.41,100.00,98.38,100.00
117,69.28,69.59,83.20,83.51,92.49,92.69,71.28,71.82,86.61,86.90,90.82,91.07,56.70,57.65,68.23,69.88,76.58,78.34,91.84,94.54,98.41,100.00,98.38,100.00
118,69.14,69.44,83.02,83.31,92.40,92.58,71.27,71.80,86.74,87.03,90.82,91.07,56.58,57.53,68.18,69.89,76.44,78.20,91.76,94.48,98.38,100.00,98.41,100.00
119,69.24,69.53,83.18,83.49,92.42,92.61,71.27,71.81,86.72,87.01,90.83,91.08,56.54,57.51,68.48,69.91,76.42,78.19,91.73,94.46,98.40,100.00,98.37,100.00
120,69.24,69.52,83.16,83.49,92.48,92.66,71.24,71.78,86.72,87.00,90.81,91.06,56.59,57.56,68.38,69.83,76.36,78.13,91.80,94.51,98.38,100.00,98.40,100.00
121,69.21,69.51,83.00,83.33,92.44,92.63,71.31,71.84,86.77,87.05,90.79,91.05,56.55,57.53,68.52,69.99,76.47,78.24,91.76,94.47,98.39,100.00,98.40,100.00
122,69.42,69.71,83.17,83.48,92.38,92.57,71.24,71.78,86.71,87.00,90.87,91.12,56.56,57.55,68.52,69.99,76.45,78.22,91.80,94.50,98.40,100.00,98.42,100.00
123,69.30,69.58,83.24,83.55,92.36,92.55,71.25,71.78,86.75,87.05,90.91,91.16,56.72,57.65,68.44,69.91,76.48,78.25,91.82,94.53,98.38,100.00,98.39,100.00
124,69.35,69.65,83.15,83.46,92.32,92.50,71.24,71.76,86.77,87.06,90.90,91.15,56.77,57.71,68.37,69.84,76.40,78.20,91.86,94.56,98.37,100.00,98.39,100.00
125,69.38,69.67,83.04,83.35,92.32,92.50,71.17,71.69,86.71,87.01,90.97,91.22,56.69,57.62,68.32,69.81,76.49,78.29,91.78,94.50,98.38,100.00,98.40,100.00
126,69.41,69.71,83.05,83.37,92.30,92.49,71.28,71.80,86.77,87.06,90.96,91.22,56.70,57.64,68.40,69.87,76.54,78.35,91.75,94.46,98.40,100.00,98.40,100.00
127,69.26,69.57,83.23,83.55,92.35,92.55,71.32,71.85,86.74,87.03,90.98,91.23,56.72,57.66,68.34,69.86,76.51,78.29,91.83,94.54,98.41,100.00,98.42,100.00
128,69.40,69.69,83.26,83.57,92.34,92.53,71.36,71.87,86.68,86.98,91.03,91.29,56.59,57.53,68.45,69.93,76.46,78.25,91.81,94.53,98.38,100.00,98.40,100.00
129,69.26,69.56,83.02,83.34,92.36,92.55,71.27,71.79,86.69,86.99,90.96,91.22,56.70,57.64,68.46,69.96,76.45,78.23,91.84,94.55,98.38,100.00,98.40,100.00
130,69.15,69.45,83.02,83.35,92.41,92.60,71.29,71.81,86.71,87.00,90.94,91.20,56.72,57.67,68.64,70.13,76.36,78.15,91.85,94.57,98.36,100.00,98.40,100.00
131,69.09,69.38,83.13,83.44,92.30,92.49,71.18,71.70,86.71,87.00,90.95,91.20,56.83,57.79,68.60,70.10,76.38,78.18,91.72,94.46,98.37,100.00,98.38,100.00
132,69.12,69.41,83.34,83.65,92.27,92.45,71.11,71.63,86.80,87.10,90.93,91.19,56.67,57.63,68.47,69.98,76.42,78.22,91.72,94.46,98.39,100.00,98.40,100.00
133,68.92,69.21,83.29,83.61,92.14,92.33,71.14,71.67,86.79,87.09,90.95,91.20,56.77,57.73,68.64,70.14,76.41,78.22,91.78,94.50,98.40,100.00,98.39,100.00
134,69.09,69.39,83.16,83.49,92.19,92.38,71.15,71.67,86.85,87.16,90.92,91.17,56.86,57.82,68.63,70.11,76.39,78.21,91.76,94.49,98.40,100.00,98.36,100.00
135,69.12,69.41,83.10,83.44,92.24,92.44,71.15,71.67,86.95,87.25,90.94,91.19,56.71,57.68,68.57,70.05,76.42,78.23,91.68,94.43,98.39,100.00,98.37,100.00
136,69.01,69.28,83.07,83.37,92.17,92.36,71.17,71.70,86.93,87.23,90.96,91.22,56.65,57.63,68.45,69.96,76.46,78.27,91.69,94.43,98.37,100.00,98.36,100.00
137,69.05,69.34,83.11,83.44,92.21,92.41,71.24,71.76,86.94,87.24,90.96,91.22,56.53,57.51,68.29,69.84,76.49,78.30,91.70,94.44,98.39,100.00,98.36,100.00
138,69.15,69.44,83.17,83.49,92.21,92.40,71.38,71.91,86.95,87.25,90.93,91.18,56.48,57.43,68.39,69.90,76.60,78.41,91.77,94.51,98.38,100.00,98.37,100.00
139,69.12,69.42,83.21,83.53,92.12,92.31,71.43,71.96,86.98,87.29,90.90,91.15,56.52,57.47,68.39,69.93,76.72,78.57,91.75,94.50,98.39,100.00,98.36,100.00
140,69.14,69.44,83.17,83.49,92.15,92.33,71.38,71.92,87.02,87.32,90.85,91.10,56.51,57.47,68.41,69.94,76.56,78.41,91.83,94.57,98.41,100.00,98.35,100.00
141,69.18,69.49,83.09,83.42,92.19,92.38,71.39,71.93,87.05,87.34,90.88,91.13,56.47,57.43,68.56,70.10,76.38,78.23,91.61,94.40,98.37,100.00,98.37,100.00
142,69.18,69.50,83.21,83.55,92.11,92.30,71.38,71.91,87.01,87.31,90.90,91.16,56.40,57.36,68.48,70.03,76.45,78.31,91.68,94.47,98.41,100.00,98.37,100.00
143,69.06,69.37,83.20,83.53,92.17,92.35,71.37,71.91,87.08,87.39,90.87,91.13,56.52,57.48,68.47,70.02,76.38,78.23,91.76,94.54,98.38,100.00,98.35,100.00
144,69.11,69.42,83.25,83.57,92.05,92.24,71.48,72.01,87.15,87.44,90.90,91.16,56.55,57.51,68.54,70.09,76.48,78.32,91.75,94.54,98.38,100.00,98.39,100.00
145,69.06,69.36,83.15,83.47,92.20,92.39,71.43,71.96,87.17,87.47,90.88,91.14,56.67,57.64,68.48,70.04,76.47,78.33,91.72,94.51,98.38,100.00,98.37,100.00
146,69.04,69.34,83.04,83.36,92.23,92.41,71.46,72.01,87.25,87.55,90.87,91.14,56.59,57.56,68.48,70.07,76.49,78.34,91.74,94.55,98.39,100.00,98.34,100.00
147,69.10,69.39,83.12,83.46,92.34,92.53,71.49,72.04,87.34,87.63,90.89,91.15,56.52,57.49,68.64,70.24,76.42,78.28,91.75,94.56,98.38,100.00,98.34,100.00
148,69.09,69.39,83.13,83.46,92.33,92.51,71.50,72.04,87.34,87.63,90.89,91.14,56.67,57.65,68.67,70.26,76.53,78.38,91.75,94.53,98.39,100.00,98.36,100.00
149,69.15,69.45,83.09,83.41,92.29,92.48,71.49,72.04,87.34,87.64,90.91,91.17,56.56,57.54,68.62,70.23,76.36,78.22,91.69,94.47,98.40,100.00,98.38,100.00
150,69.02,69.31,83.02,83.35,92.27,92.45,71.48,72.02,87.34,87.65,90.91,91.17,56.61,57.58,68.65,70.25,76.29,78.15,91.65,94.45,98.41,100.00,98.35,100.00
151,69.00,69.32,83.08,83.40,92.27,92.47,71.64,72.18,87.36,87.67,90.92,91.18,56.65,57.63,68.62,70.22,76.35,78.20,91.67,94.49,98.41,100.00,98.36,100.00
152,68.91,69.24,83.10,83.43,92.20,92.39,71.56,72.10,87.42,87.72,90.90,91.16,56.55,57.53,68.60,70.20,76.26,78.14,91.67,94.49,98.41,100.00,98.35,100.00
153,68.79,69.13,83.07,83.39,92.20,92.39,71.51,72.05,87.44,87.75,90.84,91.10,56.45,57.38,68.55,70.14,76.35,78.23,91.62,94.45,98.40,100.00,98.38,100.00
154,68.84,69.17,83.15,83.47,92.16,92.35,71.52,72.06,87.51,87.82,90.86,91.11,56.43,57.37,68.51,70.10,76.31,78.18,91.61,94.44,98.37,100.00,98.38,100.00
155,68.98,69.31,83.16,83.51,92.08,92.27,71.54,72.08,87.56,87.86,90.85,91.10,56.47,57.41,68.63,70.24,76.29,78.16,91.62,94.44,98.38,100.00,98.35,100.00
156,68.78,69.13,83.06,83.38,92.23,92.42,71.67,72.21,87.58,87.89,90.85,91.10,56.52,57.47,68.70,70.31,76.34,78.21,91.64,94.47,98.39,100.00,98.39,100.00
157,68.64,68.98,83.06,83.36,92.15,92.34,71.61,72.16,87.53,87.84,90.86,91.11,56.58,57.53,68.65,70.27,76.41,78.29,91.58,94.41,98.38,100.00,98.38,100.00
158,68.80,69.12,83.09,83.39,92.27,92.46,71.59,72.13,87.50,87.82,90.87,91.12,56.62,57.56,68.65,70.27,76.42,78.31,91.64,94.45,98.37,100.00,98.38,100.00
159,68.74,69.06,83.07,83.40,92.31,92.51,71.42,71.96,87.49,87.81,90.89,91.15,56.58,57.52,68.61,70.24,76.42,78.31,91.62,94.41,98.37,100.00,98.37,100.00
160,68.65,68.95,83.06,83.38,92.32,92.52,71.38,71.92,87.46,87.78,90.91,91.16,56.51,57.46,68.72,70.34,76.38,78.30,91.73,94.52,98.36,100.00,98.37,100.00
161,68.59,68.90,83.27,83.60,92.36,92.55,71.19,71.73,87.49,87.81,90.92,91.17,56.49,57.44,68.53,70.18,76.44,78.34,91.66,94.47,98.39,100.00,98.38,100.00
162,68.52,68.83,83.11,83.42,92.28,92.48,71.11,71.66,87.51,87.83,90.92,91.18,56.60,57.56,68.48,70.13,76.44,78.35,91.66,94.45,98.40,100.00,98.38,100.00
163,68.60,68.90,82.97,83.29,92.25,92.45,71.28,71.82,87.50,87.83,90.91,91.17,56.44,57.41,68.37,70.02,76.43,78.34,91.62,94.43,98.38,100.00,98.37,100.00
164,68.51,68.79,82.85,83.17,92.31,92.50,71.61,72.16,87.52,87.84,90.89,91.15,56.58,57.56,68.38,70.03,76.40,78.33,91.55,94.38,98.40,100.00,98.37,100.00
165,68.44,68.76,82.94,83.26,92.33,92.53,71.55,72.09,87.55,87.87,90.90,91.15,56.42,57.38,68.25,69.88,76.30,78.25,91.57,94.39,98.39,100.00,98.37,100.00
166,68.66,68.98,83.04,83.34,92.30,92.49,71.52,72.06,87.56,87.88,90.94,91.19,56.44,57.41,68.28,69.93,76.31,78.25,91.67,94.48,98.38,100.00,98.36,100.00
167,68.64,68.96,82.97,83.29,92.17,92.36,71.48,72.02,87.47,87.79,90.91,91.17,56.49,57.46,68.31,69.97,76.28,78.25,91.59,94.43,98.40,100.00,98.39,100.00
168,68.50,68.82,83.02,83.34,92.19,92.38,71.48,72.02,87.49,87.80,90.92,91.18,56.58,57.56,68.37,70.03,76.29,78.23,91.60,94.44,98.38,100.00,98.38,100.00
169,68.51,68.83,82.86,83.17,92.23,92.42,71.48,72.02,87.50,87.81,90.90,91.15,56.48,57.49,68.39,70.06,76.33,78.28,91.55,94.38,98.41,100.00,98.39,100.00
170,68.60,68.90,82.98,83.30,92.26,92.45,71.52,72.06,87.51,87.82,90.91,91.17,56.57,57.51,68.45,70.13,76.28,78.23,91.61,94.44,98.39,100.00,98.40,100.00
171,68.79,69.10,82.73,83.03,92.27,92.46,71.42,71.95,87.42,87.73,90.96,91.22,56.47,57.41,68.41,70.09,76.34,78.30,91.50,94.35,98.38,100.00,98.37,100.00
172,68.79,69.10,82.80,83.13,92.29,92.48,71.39,71.94,87.41,87.72,90.94,91.19,56.43,57.37,68.39,70.10,76.34,78.30,91.46,94.30,98.40,100.00,98.37,100.00
173,68.58,68.91,82.97,83.29,92.22,92.40,71.43,71.98,87.33,87.63,90.92,91.17,56.53,57.46,68.30,70.00,76.21,78.18,91.46,94.31,98.41,100.00,98.38,100.00
174,68.61,68.93,83.08,83.39,92.16,92.35,71.37,71.92,87.39,87.69,90.91,91.17,56.52,57.47,68.39,70.07,76.37,78.31,91.50,94.37,98.40,100.00,98.39,100.00
175,68.67,69.01,82.94,83.26,92.18,92.37,71.38,71.93,87.37,87.68,90.85,91.11,56.49,57.43,68.45,70.16,76.33,78.27,91.55,94.43,98.39,100.00,98.38,100.00
176,68.75,69.08,82.99,83.31,92.19,92.38,71.30,71.83,87.42,87.73,90.83,91.09,56.41,57.35,68.39,70.13,76.25,78.20,91.46,94.36,98.39,100.00,98.38,100.00
177,68.75,69.09,82.97,83.28,92.17,92.35,71.25,71.79,87.47,87.77,90.85,91.11,56.33,57.30,68.39,70.09,76.24,78.19,91.58,94.47,98.38,100.00,98.40,100.00
178,68.78,69.10,82.95,83.26,92.10,92.28,71.24,71.78,87.48,87.78,90.85,91.11,56.42,57.37,68.46,70.17,76.23,78.19,91.94,94.45,98.34,100.00,98.41,100.00
179,68.63,68.94,82.94,83.24,92.17,92.35,71.23,71.76,87.44,87.74,90.83,91.08,56.43,57.37,68.50,70.22,76.14,78.10,91.93,94.45,98.36,100.00,98.40,100.00
180,68.58,68.90,82.99,83.29,92.17,92.36,71.51,72.05,87.45,87.75,90.84,91.10,56.51,57.45,68.56,70.27,76.19,78.14,91.97,94.50,98.35,100.00,98.39,100.00
181,68.55,68.86,83.00,83.29,92.15,92.32,71.62,72.17,87.42,87.71,90.85,91.10,56.53,57.47,68.41,70.14,76.22,78.19,91.93,94.50,98.37,100.00,98.40,100.00
182,68.55,68.87,83.17,83.46,92.23,92.41,71.42,71.98,87.43,87.72,90.84,91.09,56.45,57.40,68.31,70.03,76.30,78.27,91.95,94.51,98.40,100.00,98.40,100.00
183,68.56,68.88,83.08,83.37,92.27,92.46,71.50,72.06,87.35,87.63,90.85,91.10,56.53,57.48,68.39,70.12,76.31,78.28,91.90,94.46,98.37,100.00,98.39,100.00
184,68.73,69.05,82.95,83.24,92.13,92.31,71.43,71.99,87.34,87.61,90.85,91.10,56.51,57.46,68.44,70.15,76.36,78.34,91.82,94.42,98.39,100.00,98.37,100.00
185,68.58,68.91,82.93,83.25,92.06,92.25,71.49,72.04,87.33,87.60,90.84,91.09,56.56,57.52,68.58,70.33,76.50,78.48,91.79,94.40,98.40,100.00,98.38,100.00
186,68.69,69.02,82.74,83.03,92.07,92.26,71.33,71.88,87.34,87.63,90.79,91.05,56.55,57.51,68.33,70.14,76.40,78.37,91.79,94.39,98.38,100.00,98.38,100.00
187,68.44,68.78,82.78,83.08,92.14,92.33,71.32,71.88,87.44,87.71,90.80,91.05,56.53,57.48,68.78,70.18,76.40,78.39,91.73,94.35,98.38,100.00,98.41,100.00
188,68.57,68.88,82.86,83.16,92.01,92.20,71.38,71.93,87.36,87.65,90.79,91.04,56.55,57.51,68.79,70.20,76.55,78.56,91.77,94.39,98.38,100.00,98.43,100.00
189,68.63,68.97,82.86,83.14,91.93,92.11,71.36,71.92,87.36,87.64,90.80,91.05,56.62,57.59,68.65,70.07,76.44,78.43,91.86,94.47,98.38,100.00,98.42,100.00
190,68.56,68.88,82.71,83.01,92.04,92.23,71.36,71.91,87.36,87.64,90.78,91.02,56.66,57.61,68.62,70.07,76.41,78.41,91.86,94.47,98.40,100.00,98.41,100.00
191,68.49,68.83,82.75,83.05,92.00,92.18,71.22,71.76,87.37,87.65,90.78,91.03,56.52,57.50,68.53,69.96,76.38,78.39,91.76,94.38,98.39,100.00,98.40,100.00
192,68.51,68.83,82.64,82.95,92.09,92.28,71.30,71.84,87.38,87.66,90.77,91.02,56.53,57.51,68.55,69.97,76.55,78.55,91.86,94.47,98.40,100.00,98.40,100.00
193,68.38,68.70,82.85,83.16,92.11,92.30,71.49,72.04,87.31,87.59,90.79,91.04,56.44,57.42,68.52,69.95,76.52,78.51,91.81,94.41,98.40,100.00,98.41,100.00
194,68.35,68.67,82.90,83.20,92.05,92.24,71.62,72.14,87.29,87.56,90.78,91.02,56.48,57.47,68.68,70.11,76.42,78.42,91.84,94.44,98.41,100.00,98.42,100.00
195,68.26,68.57,82.88,83.18,92.05,92.23,71.65,72.18,87.36,87.64,90.78,91.02,56.65,57.61,68.67,70.10,76.35,78.37,91.75,94.35,98.38,100.00,98.42,100.00
196,68.40,68.73,82.90,83.19,92.15,92.34,71.72,72.27,87.38,87.66,90.77,91.01,56.58,57.55,68.73,70.19,76.38,78.40,91.69,94.32,98.38,100.00,98.40,100.00
197,68.53,68.85,82.90,83.19,92.10,92.29,71.71,72.26,87.24,87.51,90.74,90.98,56.54,57.52,68.75,70.22,76.45,78.45,91.68,94.30,98.37,100.00,98.38,100.00
198,68.56,68.89,82.87,83.17,92.14,92.34,71.49,72.04,87.30,87.56,90.78,91.02,56.53,57.53,68.69,70.13,76.48,78.50,91.75,94.36,98.36,100.00,98.40,100.00
199,68.55,68.87,82.81,83.09,92.11,92.31,71.46,72.01,87.30,87.57,90.78,91.02,56.51,57.51,68.69,70.11,76.46,78.48,91.80,94.41,98.37,100.00,98.39,100.00


==> data/conv_epoch.csv <==
x_1_WIKI,1_WIKI,x_2_WIKI,2_WIKI,x_4_WIKI,4_WIKI,x_8_WIKI,8_WIKI,x_1_REDDIT,1_REDDIT,x_2_REDDIT,2_REDDIT,x_4_REDDIT,4_REDDIT,x_8_REDDIT,8_REDDIT,x_1_Flight,1_Flight,x_2_Flight,2_Flight,x_4_Flight,4_Flight,x_8_Flight,8_Flight,x_1_MOOC,1_MOOC,x_2_MOOC,2_MOOC,x_4_MOOC,4_MOOC,x_8_MOOC,8_MOOC
0,0.5502,0,0.5418,0,0.5325,0,0.7074,0,0.5938,0,0.6934,0,0.762,0,0.8007,0,0.5646,0,0.695,0,0.7224,0,0.7506,0,0.246,0,0.2664,0,0.3734,0,0.4345
183,0.5508,183,0.5469,183,0.6877,183,0.7784,783,0.6917,783,0.747,783,0.7985,783,0.8219,1605,0.5963,1605,0.7051,1605,0.7776,1605,0.7605,343,0.262,343,0.3869,343,0.4293,343,0.4977
366,0.5548,366,0.5817,366,0.7812,366,0.8095,1566,0.7193,1566,0.7708,1566,0.8148,1566,0.8313,3210,0.7274,3210,0.7654,3210,0.7872,3210,0.7569,686,0.3408,686,0.4242,686,0.4907,686,0.5201
549,0.5435,549,0.6452,549,0.8166,549,0.826,2349,0.7322,2349,0.7871,2349,0.822,2349,0.8344,4815,0.7404,4815,0.7795,4815,0.7873,4815,0.7744,1029,0.3634,1029,0.4634,1029,0.5213,1029,0.5537
732,0.5496,732,0.7207,732,0.8228,732,0.832,3132,0.747,3132,0.8016,3132,0.8283,3132,0.8379,6420,0.7495,6420,0.7738,6420,0.7966,6420,0.7674,1372,0.3897,1372,0.4866,1372,0.5307,1372,0.5631
915,0.5607,915,0.7541,915,0.8302,915,0.8294,3915,0.7583,3915,0.8106,3915,0.8327,3915,0.8377,8025,0.7451,8025,0.787,8025,0.7817,8025,0.7707,1715,0.4084,1715,0.4854,1715,0.5407,1715,0.5783
1098,0.5651,1098,0.7816,1098,0.8357,1098,0.8426,4698,0.766,4698,0.8123,4698,0.8323,4698,0.8398,9630,0.7656,9630,0.791,9630,0.7917,9630,0.7722,2058,0.4172,2058,0.4967,2058,0.546,2058,0.5886
1281,0.5832,1281,0.7937,1281,0.8359,1281,0.8411,5481,0.7759,5481,0.8159,5481,0.8351,5481,0.8409,11235,0.7665,11235,0.7949,11235,0.7962,11235,0.7726,2401,0.4387,2401,0.5078,2401,0.5597,2401,0.5812
1464,0.6389,1464,0.7978,1464,0.8409,1464,0.8434,6264,0.7877,6264,0.8196,6264,0.8373,6264,0.8411,12840,0.7676,12840,0.7994,12840,0.7979,12840,0.7803,2744,0.4404,2744,0.5165,2744,0.5748,2744,0.5842
1647,0.6513,1647,0.8103,1647,0.8406,1647,0.8408,7047,0.7931,7047,0.8231,7047,0.837,7047,0.8417,14445,0.7758,14445,0.7903,14445,0.8032,14445,0.7754,3087,0.4615,3087,0.53,3087,0.5763,3087,0.592
1830,0.6835,1830,0.8112,1830,0.8414,1830,0.8397,7830,0.8,7830,0.825,7830,0.8391,7830,0.8434,16050,0.7751,16050,0.7974,16050,0.8007,16050,0.7794,3430,0.4661,3430,0.5327,3430,0.5899,3430,0.588
2013,0.6955,2013,0.8166,2013,0.8402,2013,0.8417,8613,0.8014,8613,0.8272,8613,0.8403,8613,0.8435,17655,0.7767,17655,0.8027,17655,0.8038,17655,0.7835,3773,0.4803,3773,0.5376,3773,0.5874,3773,0.5932
2196,0.7124,2196,0.819,2196,0.8395,,,9396,0.8053,9396,0.8294,9396,0.8402,,,19260,0.7791,19260,0.8015,19260,0.8073,,,4116,0.4877,4116,0.5396,4116,0.5905,,
2379,0.7353,2379,0.8209,2379,0.8422,,,10179,0.8106,10179,0.8305,10179,0.8397,,,20865,0.787,20865,0.8046,20865,0.81,,,4459,0.4997,4459,0.5429,4459,0.5983,,
2562,0.7483,2562,0.8257,2562,0.8417,,,10962,0.8135,10962,0.8309,10962,0.8406,,,22470,0.7847,22470,0.8059,22470,0.8068,,,4802,0.5049,4802,0.5474,4802,0.5896,,
2745,0.7581,2745,0.8237,2745,0.8434,,,11745,0.8124,11745,0.8341,11745,0.8421,,,24075,0.7872,24075,0.8095,24075,0.8075,,,5145,0.5044,5145,0.5462,5145,0.5982,,
2928,0.7742,2928,0.8294,2928,0.8457,,,12528,0.8158,12528,0.8325,12528,0.8428,,,25680,0.7861,25680,0.8149,25680,0.8093,,,5488,0.5014,5488,0.5602,5488,0.5902,,
3111,0.7822,3111,0.8339,3111,0.8459,,,13311,0.8192,13311,0.8354,13311,0.8417,,,27285,0.7938,27285,0.8116,27285,0.8106,,,5831,0.5108,5831,0.5699,5831,0.5986,,
3294,0.7886,3294,0.8377,3294,0.8475,,,14094,0.8211,14094,0.8348,14094,0.8423,,,28890,0.792,28890,0.8133,28890,0.8135,,,6174,0.5075,6174,0.5676,6174,0.6045,,
3477,0.7947,3477,0.8369,3477,0.8433,,,14877,0.8206,14877,0.8365,14877,0.8423,,,30495,0.7966,30495,0.8123,30495,0.8131,,,6517,0.5149,6517,0.5694,6517,0.5996,,
3660,0.7886,3660,0.8394,3660,0.8446,,,15660,0.8242,15660,0.8381,15660,0.8432,,,32100,0.7997,32100,0.8149,32100,0.8159,,,6860,0.5232,6860,0.5743,6860,0.6101,,
3843,0.8006,3843,0.838,3843,0.8458,,,16443,0.8256,16443,0.8378,16443,0.8444,,,33705,0.7964,33705,0.8126,33705,0.8149,,,7203,0.5195,7203,0.5758,7203,0.6088,,
4026,0.8011,4026,0.8487,4026,0.8436,,,17226,0.8258,17226,0.8378,17226,0.8447,,,35310,0.8004,35310,0.8156,35310,0.8144,,,7546,0.533,7546,0.5746,7546,0.6065,,
4209,0.8053,4209,0.8444,4209,0.8451,,,18009,0.8273,18009,0.8396,18009,0.8451,,,36915,0.8,36915,0.8125,36915,0.8165,,,7889,0.5199,7889,0.5739,7889,0.6163,,
4392,0.811,4392,0.8445,4392,0.8469,,,18792,0.8269,18792,0.8402,18792,0.8457,,,38520,0.8032,38520,0.8162,38520,0.817,,,8232,0.5289,8232,0.5922,8232,0.6075,,
4575,0.8132,4575,0.8469,,,,,19575,0.8301,19575,0.8421,,,,,40125,0.8005,40125,0.8169,,,,,8575,0.5429,8575,0.5822,,,,
4758,0.8179,4758,0.8432,,,,,20358,0.8299,20358,0.8411,,,,,41730,0.796,41730,0.8182,,,,,8918,0.5419,8918,0.5778,,,,
4941,0.8135,4941,0.8441,,,,,21141,0.8308,21141,0.8424,,,,,43335,0.7971,43335,0.8191,,,,,9261,0.5469,9261,0.5858,,,,
5124,0.8242,5124,0.8497,,,,,21924,0.8312,21924,0.844,,,,,44940,0.8051,44940,0.8208,,,,,9604,0.5409,9604,0.5847,,,,
5307,0.8256,5307,0.8463,,,,,22707,0.8309,22707,0.8433,,,,,46545,0.7995,46545,0.8206,,,,,9947,0.5521,9947,0.5865,,,,
5490,0.8277,5490,0.8489,,,,,23490,0.8325,23490,0.8443,,,,,48150,0.804,48150,0.8218,,,,,10290,0.5545,10290,0.5914,,,,
5673,0.8255,5673,0.848,,,,,24273,0.8337,24273,0.8448,,,,,49755,0.8065,49755,0.8217,,,,,10633,0.5578,10633,0.5947,,,,
5856,0.8307,5856,0.8438,,,,,25056,0.8341,25056,0.8442,,,,,51360,0.8046,51360,0.8205,,,,,10976,0.5605,10976,0.5899,,,,
6039,0.828,6039,0.8448,,,,,25839,0.834,25839,0.8441,,,,,52965,0.8065,52965,0.8212,,,,,11319,0.5666,11319,0.5931,,,,
6222,0.8291,6222,0.8442,,,,,26622,0.8342,26622,0.8445,,,,,54570,0.8065,54570,0.8205,,,,,11662,0.5634,11662,0.5988,,,,
6405,0.8313,6405,0.8435,,,,,27405,0.8363,27405,0.8452,,,,,56175,0.8094,56175,0.8213,,,,,12005,0.5636,12005,0.6031,,,,
6588,0.8312,6588,0.849,,,,,28188,0.8369,28188,0.8453,,,,,57780,0.8078,57780,0.8248,,,,,12348,0.5608,12348,0.599,,,,
6771,0.8377,6771,0.8497,,,,,28971,0.8367,28971,0.8447,,,,,59385,0.811,59385,0.8225,,,,,12691,0.5611,12691,0.6022,,,,
6954,0.8353,6954,0.8465,,,,,29754,0.8367,29754,0.846,,,,,60990,0.8103,60990,0.8241,,,,,13034,0.5604,13034,0.6075,,,,
7137,0.8382,7137,0.8492,,,,,30537,0.8369,30537,0.8465,,,,,62595,0.8106,62595,0.8226,,,,,13377,0.5721,13377,0.6042,,,,
7320,0.8323,7320,0.8514,,,,,31320,0.8364,31320,0.8464,,,,,64200,0.811,64200,0.8226,,,,,13720,0.5748,13720,0.5986,,,,
7503,0.8371,7503,0.8435,,,,,32103,0.8379,32103,0.8462,,,,,65805,0.8124,65805,0.8252,,,,,14063,0.5792,14063,0.5993,,,,
7686,0.8396,7686,0.8449,,,,,32886,0.8392,32886,0.8456,,,,,67410,0.8125,67410,0.822,,,,,14406,0.5733,14406,0.6029,,,,
7869,0.8387,7869,0.8495,,,,,33669,0.8383,33669,0.8464,,,,,69015,0.8131,69015,0.8216,,,,,14749,0.5657,14749,0.6032,,,,
8052,0.8416,8052,0.8486,,,,,34452,0.8396,34452,0.8466,,,,,70620,0.8133,70620,0.8248,,,,,15092,0.5738,15092,0.6133,,,,
8235,0.8414,8235,0.8479,,,,,35235,0.8397,35235,0.8477,,,,,72225,0.8114,72225,0.8235,,,,,15435,0.5811,15435,0.5993,,,,
8418,0.8417,8418,0.8512,,,,,36018,0.8397,36018,0.8471,,,,,73830,0.815,73830,0.8227,,,,,15778,0.5869,15778,0.6071,,,,
8601,0.8414,8601,0.8522,,,,,36801,0.8417,36801,0.8479,,,,,75435,0.8159,75435,0.824,,,,,16121,0.5803,16121,0.6099,,,,
8784,0.843,8784,0.8465,,,,,37584,0.8403,37584,0.847,,,,,77040,0.8122,77040,0.8238,,,,,16464,0.5698,16464,0.6059,,,,
8967,0.8462,8967,0.8484,,,,,38367,0.8406,38367,0.8467,,,,,78645,0.8158,78645,0.8254,,,,,16807,0.5779,16807,0.6123,,,,
9150,0.8428,,,,,,,39150,0.8401,,,,,,,80250,0.8176,,,,,,,17150,0.5786,,,,,,
9333,0.8431,,,,,,,39933,0.8404,,,,,,,81855,0.8113,,,,,,,17493,0.5859,,,,,,
9516,0.8447,,,,,,,40716,0.8422,,,,,,,83460,0.814,,,,,,,17836,0.5816,,,,,,
9699,0.8465,,,,,,,41499,0.8416,,,,,,,85065,0.8188,,,,,,,18179,0.5824,,,,,,
9882,0.8488,,,,,,,42282,0.8426,,,,,,,86670,0.8142,,,,,,,18522,0.5877,,,,,,
10065,0.8451,,,,,,,43065,0.8431,,,,,,,88275,0.818,,,,,,,18865,0.5818,,,,,,
10248,0.8469,,,,,,,43848,0.8423,,,,,,,89880,0.8148,,,,,,,19208,0.5819,,,,,,
10431,0.846,,,,,,,44631,0.8427,,,,,,,91485,0.8169,,,,,,,19551,0.5803,,,,,,
10614,0.8463,,,,,,,45414,0.8429,,,,,,,93090,0.8167,,,,,,,19894,0.5825,,,,,,
10797,0.8469,,,,,,,46197,0.8433,,,,,,,94695,0.8189,,,,,,,20237,0.5907,,,,,,
10980,0.8483,,,,,,,46980,0.8441,,,,,,,96300,0.8171,,,,,,,20580,0.5951,,,,,,
11163,0.8489,,,,,,,47763,0.8429,,,,,,,97905,0.8181,,,,,,,20923,0.5891,,,,,,
11346,0.8471,,,,,,,48546,0.843,,,,,,,99510,0.8145,,,,,,,21266,0.5916,,,,,,
11529,0.8496,,,,,,,49329,0.8439,,,,,,,101115,0.8176,,,,,,,21609,0.589,,,,,,
11712,0.8482,,,,,,,50112,0.8439,,,,,,,102720,0.818,,,,,,,21952,0.5913,,,,,,
11895,0.847,,,,,,,50895,0.8441,,,,,,,104325,0.8184,,,,,,,22295,0.5963,,,,,,
12078,0.8486,,,,,,,51678,0.845,,,,,,,105930,0.8188,,,,,,,22638,0.6017,,,,,,
12261,0.851,,,,,,,52461,0.8441,,,,,,,107535,0.8182,,,,,,,22981,0.5942,,,,,,
12444,0.8517,,,,,,,53244,0.8442,,,,,,,109140,0.8183,,,,,,,23324,0.5964,,,,,,
12627,0.8467,,,,,,,54027,0.8453,,,,,,,110745,0.8194,,,,,,,23667,0.5956,,,,,,
12810,0.8474,,,,,,,54810,0.845,,,,,,,112350,0.8203,,,,,,,24010,0.587,,,,,,
12993,0.8486,,,,,,,55593,0.8446,,,,,,,113955,0.8209,,,,,,,24353,0.6017,,,,,,
13176,0.8475,,,,,,,56376,0.8465,,,,,,,115560,0.8216,,,,,,,24696,0.6,,,,,,
13359,0.8495,,,,,,,57159,0.8458,,,,,,,117165,0.8209,,,,,,,25039,0.6012,,,,,,
13542,0.8519,,,,,,,57942,0.8463,,,,,,,118770,0.8192,,,,,,,25382,0.5944,,,,,,
13725,0.8556,,,,,,,58725,0.8469,,,,,,,120375,0.8197,,,,,,,25725,0.5993,,,,,,
13908,0.8556,,,,,,,59508,0.8465,,,,,,,121980,0.8194,,,,,,,26068,0.6031,,,,,,
14091,0.8545,,,,,,,60291,0.8471,,,,,,,123585,0.822,,,,,,,26411,0.6122,,,,,,
14274,0.851,,,,,,,61074,0.8466,,,,,,,125190,0.8188,,,,,,,26754,0.6078,,,,,,
14457,0.8513,,,,,,,61857,0.8462,,,,,,,126795,0.8231,,,,,,,27097,0.6074,,,,,,
14640,0.8521,,,,,,,62640,0.8464,,,,,,,128400,0.8204,,,,,,,27440,0.6048,,,,,,
14823,0.8489,,,,,,,63423,0.8465,,,,,,,130005,0.8221,,,,,,,27783,0.6124,,,,,,
15006,0.8507,,,,,,,64206,0.8475,,,,,,,131610,0.8202,,,,,,,28126,0.6073,,,,,,
15189,0.8487,,,,,,,64989,0.8471,,,,,,,133215,0.8214,,,,,,,28469,0.5984,,,,,,
15372,0.8533,,,,,,,65772,0.847,,,,,,,134820,0.8206,,,,,,,28812,0.5995,,,,,,
15555,0.8523,,,,,,,66555,0.8472,,,,,,,136425,0.8217,,,,,,,29155,0.613,,,,,,
15738,0.8531,,,,,,,67338,0.8467,,,,,,,138030,0.8192,,,,,,,29498,0.615,,,,,,
15921,0.8511,,,,,,,68121,0.8485,,,,,,,139635,0.8229,,,,,,,29841,0.6089,,,,,,
16104,0.8497,,,,,,,68904,0.8463,,,,,,,141240,0.8241,,,,,,,30184,0.6209,,,,,,
16287,0.8525,,,,,,,69687,0.8479,,,,,,,142845,0.824,,,,,,,30527,0.6106,,,,,,
16470,0.8496,,,,,,,70470,0.8472,,,,,,,144450,0.8209,,,,,,,30870,0.6066,,,,,,
16653,0.8513,,,,,,,71253,0.848,,,,,,,146055,0.8237,,,,,,,31213,0.6154,,,,,,
16836,0.8526,,,,,,,72036,0.8489,,,,,,,147660,0.8225,,,,,,,31556,0.6144,,,,,,
17019,0.8499,,,,,,,72819,0.849,,,,,,,149265,0.8244,,,,,,,31899,0.613,,,,,,
17202,0.8517,,,,,,,73602,0.8488,,,,,,,150870,0.8238,,,,,,,32242,0.6057,,,,,,
17385,0.8502,,,,,,,74385,0.8493,,,,,,,152475,0.8225,,,,,,,32585,0.6004,,,,,,
17568,0.8517,,,,,,,75168,0.8478,,,,,,,154080,0.8235,,,,,,,32928,0.6103,,,,,,
17751,0.8549,,,,,,,75951,0.8481,,,,,,,155685,0.8239,,,,,,,33271,0.6118,,,,,,
17934,0.853,,,,,,,76734,0.8483,,,,,,,157290,0.8251,,,,,,,33614,0.6178,,,,,,
18117,0.8548,,,,,,,77517,0.8472,,,,,,,158895,0.8238,,,,,,,33957,0.6156,,,,,,


==> data/scope.csv <==
scope,wiki-orgi,wiki-tgl,wiki-gpu,reddit-orgi,reddit-tgl,reddit-gpu,flight-orgi,flight-tgl,flight-gpu,movielens-orgi,movielens-tgl,movielens-gpu,gdelt-orgi,gdelt-tgl,gdelt-gpu,
5,23.8094,0.3437,0.0245,120.0514,1.7764,0.1111,158.7515,2.2031,0.1536,143.7064,2.3002,0.1615,162.9992,2.7477,0.1699
10,43.5116,0.5277,0.0264,220.1213,3.0836,0.1264,292.7392,3.7509,0.1619,265.6862,4.1013,0.1736,299.3712,5.1656,0.1906
15,63.8388,0.7972,0.0269,323.2215,4.2606,0.1283,429.0528,5.1649,0.1713,389.1832,5.8377,0.2129,441.9608,9.0437,0.2507
20,85.0008,1.0035,0.0289,431.5932,5.9448,0.1382,571.9755,7.5214,0.177,525.3495,9.3504,0.2637,596.2537,12.5601,0.3295
25,106.1667,1.3623,0.0314,542.8798,7.8004,0.1499,715.3223,10.0545,0.1804,661.37,13.555,0.3222,753.2467,15.7357,0.4208

==> data/teaser.csv <==
idx,scope,wikiprep,wikiprop,redditprep,redditprop
0,10,24.8535,1.6931,128.0314,7.3733
1,15,38.9033,3.5410,192.9976,15.1392
2,20,53.2886,5.9428,265.8405,25.5628
3,25,69.7833,9.0110,331.6599,38.5894
